The LOFAR view of intergalactic magnetic fields with giant radio galaxies

Giant radio galaxies (GRGs) are physically large radio sources that extend well beyond their host galaxy environment. Their polarization properties are affected by the poorly constrained magnetic field that permeates the intergalactic medium on Mpc scales. A low frequency ($<$ 200 MHz) polarization study of this class of radio sources is now possible with LOFAR. Here we investigate the polarization properties and Faraday rotation measure (RM) of a catalog of GRGs detected in the LoTSS. This is the first low-frequency polarization study of a large sample of radio galaxies selected on their physical size. We explore the magneto-ionic properties of their under-dense environment and probe intergalactic magnetic fields using the Faraday rotation properties of their radio lobes. We use RM synthesis in the 120-168 MHz band to search for polarized emission and to derive the RM and fractional polarization of each detected source component. We study the depolarization between 1.4 GHz and 144 MHz using images from the NVSS. From a sample of 240 GRGs, we detected 37 sources in polarization, all with a total flux density above 56 mJy. The fractional polarization of the detected GRGs at 1.4 GHz and 144 MHz is consistent with a small amount of Faraday depolarization (a Faraday dispersion $<$ 0.3 rad m$^{-2}$). Our analysis shows that the lobes are expanding into a low-density ($<10^{-5}$ cm$^{-3}$) local environment permeated by weak magnetic fields ($<$0.1 $\mu$G) with fluctuations on scales of 3 to 25 kpc. The presence of foreground galaxy clusters appears to influence the polarization detection rate up to 2R$_{500}$. In general, this work demonstrates the ability of LOFAR to quantify the rarefied environments in which these GRGs exist and highlights them as an excellent statistical sample to use as high precision probes of magnetic fields in the intergalactic medium and the Milky Way.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
